Search for the $f(R,T)$ gravity functional form via gaussian processes

The $f(R,T)$ gravity models, for which $R$ is the Ricci scalar and $T$ is the trace of the energy-momentum tensor, elevate the degrees of freedom of the renowned $f(R)$ theories, by making the Einstein field equations of the theory to also depend on $T$. While such a dependence can be motivated by quantum effects, the existence of imperfect or extra fluids, or even a cosmological ``constant'' which effectively depends on $T$, the formalism can truly surpass some deficiencies of $f(R)$ gravity. As the $f(R,T)$ function is arbitrary, several parametric models have been proposed {\it ad hoc} in the literature and posteriorly confronted with observational data. In the present article, we use gaussian process to construct an $f(R,T)=R+f(T)$ model. To apply the gaussian process we use a series of measurements of the Hubble parameter. We then analytically obtain the functional form of the function. By construction, this form, which is novel in the literature, is well-adjusted to cosmological data. In addition, by extrapolating our reconstruction to redshift $z=0$, we were able to constrain the Hubble constant value to $H_0=69.97\pm4.13$$\rm \ km \ s^{-1} \ Mpc^{-1}$ with $5\%$ precision. Lastly, we encourage the application of the functional form herewith obtained to other current problems of observational cosmology and astrophysics, such as the rotation curves of galaxies.

==> CambridgeCore_CitationExport_18Feb2021.txt <==
@inbook{schutz_2009, place={Cambridge}, edition={2}, title={Frontmatter}, booktitle={A First Course in General Relativity}, publisher={Cambridge University Press}, author={Schutz, Bernard}, year={2009}, pages={i-vi}}

==> CambridgeCore_CitationExport_18Feb2021__1_.txt <==
@book{hawking_ellis_1973, place={Cambridge}, series={Cambridge Monographs on Mathematical Physics}, title={The Large Scale Structure of Space-Time}, DOI={10.1017/CBO9780511524646}, publisher={Cambridge University Press}, author={Hawking, S. W. and Ellis, G. F. R.}, year={1973}, collection={Cambridge Monographs on Mathematical Physics}}
